Suzaku Observations of Moderately Obscured (Compton-thin) Active Galactic Nuclei Selected by Swift/BAT Hard X-ray Survey

We report the results obtained by a systematic, broadband (0.5--150 keV) X-ray spectral analysis of moderately obscured (Compton-thin; $22 \leq \log N_{\rm H} < 24$) active galactic nuclei (AGNs) observed with Suzaku and Swift/Burst Alert Telescope (BAT). Our sample consists of 45 local AGNs at $z<0.1$ with $\log L_{\rm 14-195\1mmkeV} > 42$ detected in the Swift/BAT 70-month survey, whose Suzaku archival data are available as of 2015 December. All spectra are uniformly fit with a baseline model composed of an absorbed cutoff power-law component, reflected emission accompanied by a narrow fluorescent iron-K$\alpha$ line from cold matter (torus), and scattered emission. Main results based on the above analysis are as follows. (1) The photon index is correlated with Eddington ratio, but not with luminosity or black hole mass. (2) The ratio of the iron-K$\alpha$ line to X-ray luminosity, a torus covering fraction indicator, shows significant anti-correlation with luminosity. (3) The averaged reflection strength derived from stacked spectra above 14 keV is larger in less luminous ($\log L_{\rm 10-50\1mmkeV} \leq 43.3$; $R= 1.04^{+0.17}_{-0.19}$) or highly obscured AGNs ($\log N_{\rm H} > 23$; $R = 1.03^{+0.15}_{-0.17}$) than in more luminous ($\log L_{\rm 10-50\1mmkeV} > 43.3$; $R= 0.46^{+0.08}_{-0.09}$) or lightly obscured objects ($\log N_{\rm H} \leq 23$; $R = 0.59^{+0.09}_{-0.10}$), respectively. (4) The [O IV] 25.89 $\mu$m line to X-ray luminosity ratio is significantly smaller in AGNs with lower soft X-ray scattering fractions, suggesting that the [O IV] 25.89 $\mu$m luminosity underestimates the intrinsic power of an AGN buried in a small opening-angle torus.

==> cover_letter.txt <==
Thank you very much for your help regarding our paper. Sorry for bothering you, and 
writing my private situation, but I really hope that this paper is accepted by 6 May 
if it is possible. It is because I am now applying a fellowship for postdoctoral 
researchers by JSPS that is due 6 May. The acceptance of this paper by then greatly 
increases the chance of success, and we made our best efforts to make the quality 
of the submitted manuscript as complete as possible. Although I understand such 
requests from the authors cannot affect any of the reviewing process, we would 
greatly appreciate it if you could tell the referee about our situation. 

Thank you very much for your kind consideration.



